Convergence of Milstein Brownian bridge Monte Carlo methods and stable Greeks calculation

We consider the pricing and the sensitivity calculation of continuously monitored barrier options. Standard Monte Carlo algorithms work well for pricing these options. Therefore they do not behave stable with respect to numerical differentiation. One would generally resort to regularized differentiation schemes or derive an algorithm for precise differentiation. For barrier options the Brownian bridge approach leads to a precise, but non-Lipschitz-continuous, first derivative. In this work, we will show a weak convergence of almost order one and a variance bound for the Brownian bridge approach. Then, we generalize the idea of one-step survival, first introduced by Glasserman and Staum, to general scalar stochastic differential equations and combine it with the Brownian bridge approach leading to a new one-step survival Brownian bridge approximation. We show that the new technique can be adapted in such a way that its results satisfies stable second order Greeks. Besides studying stability, we will prove unbiasedness, leading to an uniform convergence property and variance reduction. Furthermore, we derive the partial derivatives which allow to adapt a pathwise sensitivity algorithm. Moreover, we develop an one-step survival Brownian bridge Multilevel Monte Carlo algorithm to greatly reduce the computational cost in practice.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










